A Particle-based Approach to Dust Dynamics in External Photoevaporative Winds

Planet-forming discs in sufficiently strong UV environments lose gas in external photoevaporative winds. Dust can also be entrained within these winds, which has consequences for the possible solids reservoir for planet formation, and determines the shielding of the disc by the wind. This has previously been studied in 1D models, with predictions for the maximum entrained size, as well as a predicted population of stalled dust of decreasing grain size with distance from the disc. We wrote and tested a new dust particle solver to make the first study of the entrainment and dynamics of dust, using steady state solutions of state-of-the-art 1D and 2D radiation hydrodynamic simulations of externally photoevaporating discs. In our 1D models, we only consider the outer disc at the midplane, verifying previous studies. In our 2D simulations, the wind is launched from the disc surface, as well as the disc edge. In 2D we find that the maximum entrained grain size varies substantially with angle relative to the plane of the disc, from $\sim100$$\mu$m near the disc outer edge down to $\sim1$$\mu$m or even sub-micron in the weaker wind from the disc surface. The gradient of stalled dust seen in 1D also only appears near the disc outer edge in 2D, but not from the disc surface. This agrees qualitatively with observations of silhouette discs in the Orion Nebula Cluster. Despite the spatial variation of the dust, the extinction of the UV radiation remains fairly uniform due to the opacity being dominated by the small grains, and depends more on the dust distribution within the disc itself.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
